A Probabilistic Approach to Fitting Period-Luminosity Relations and Validating Gaia Parallaxes

Pulsating stars, such as Cepheids, Miras, and RR Lyrae stars, are important distance indicators and calibrators of the "cosmic distance ladder", and yet their period-luminosity-metallicity (PLZ) relations are still constrained using simple statistical methods that cannot take full advantage of available data. To enable optimal usage of data provided by the Gaia mission, we present a probabilistic approach that simultaneously constrains parameters of PLZ relations and uncertainties in Gaia parallax measurements. We demonstrate this approach by constraining PLZ relations of type $ab$ RR Lyrae stars in near-infrared W1 and W2 bands, using Tycho-Gaia Astrometric Solution (TGAS) parallax measurements for a sample of $\approx100$ type $ab$ RR Lyrae stars located within 2.5 kpc of the Sun. The fitted PLZ relations are consistent with previous studies, and in combination with other data, deliver distances precise to 6% (once various sources of uncertainty are taken into account). To a precision of 0.05 mas ($1\sigma$), we do not find a statistically significant offset in TGAS parallaxes for this sample of distant RR Lyrae stars (median parallax of 0.8 mas and distance of 1.4 kpc). With only minor modifications, our probabilistic approach can be used to constrain PLZ relations of other pulsating stars, and we intend to apply it to Cepheid and Mira stars in the near future.

==> data.csv <==
# ra and dec: J2000 right ascension and declination in degrees
# blazhko = 1 if affected by Blazhko variations, 0 otherwise
# parallax and parallax_formal_unc: parallax and its *formal* uncertainty (calculated using Eq. 2) in mas
# period: pulsation period in days (not fundamentalized for RRc stars)
# EBV_SFD98: E(B-V) taken from the Schlegel et al. (1998) dust map
ra,dec,type,blazhko,name,W1,W2,W1Err,W2Err,parallax,parallax_formal_unc,period,FeH,EBV_SFD98
109.32986,1.72779,RRab,0,AACMi,10.238,10.249,0.006,0.005,0.819,0.082,0.47630,-0.15,0.116
182.81069,47.82876,RRab,0,ABUMa,9.570,9.592,0.005,0.004,0.935,0.125,0.59962,-0.49,0.026
221.89683,16.84527,RRc,0,AEBoo,9.713,9.721,0.004,0.004,1.211,0.123,0.31490,-1.39,0.027
163.26065,-49.90638,RRab,1,AFVel,9.983,9.981,0.007,0.011,1.157,0.104,0.52745,-1.49,0.318
217.04070,6.54553,RRab,0,AFVir,10.698,10.712,0.006,0.009,0.647,0.211,0.48370,-1.33,0.024
19.62797,-67.91816,RRc,0,AMTuc,10.569,10.578,0.004,0.004,0.850,0.117,0.40577,-1.49,0.024
200.88886,-16.66626,RRab,1,AMVir,10.096,10.097,0.005,0.005,0.590,0.255,0.61515,-1.37,0.073
238.37939,12.96110,RRab,0,ANSer,9.778,9.794,0.005,0.005,0.771,0.145,0.52213,-0.07,0.042
240.13393,46.92389,RRab,1,ARHer,nan,10.270,nan,0.004,0.447,0.099,0.46998,-1.30,0.012
193.79367,-5.45907,RRab,0,ATVir,10.217,10.204,0.006,0.005,0.154,0.230,0.52575,-1.60,0.032
201.19998,-6.97940,RRc,0,AUVir,10.759,10.773,0.004,0.005,0.651,0.272,0.34322,-1.50,0.029
328.01171,22.57479,RRab,0,AVPeg,9.303,9.326,0.005,0.004,1.525,0.080,0.39037,-0.08,0.072
200.04820,9.18774,RRab,0,AVVir,10.508,10.510,0.004,0.005,0.143,0.128,0.65687,-1.25,0.032
173.26559,12.15373,RRab,0,AXLeo,10.879,10.895,0.006,0.008,0.592,0.189,0.72691,-1.72,0.036
73.40647,-19.43363,RRab,0,BBEri,10.194,10.205,0.004,0.003,0.675,0.162,0.56987,-1.32,0.050
273.57914,76.68579,RRab,0,BCDra,10.077,10.088,0.003,0.003,0.543,0.086,0.71958,-2.00,0.067
343.25422,15.78768,RRab,1,BHPeg,8.975,8.994,0.005,0.005,1.398,0.067,0.64103,-1.22,0.084
289.58597,66.41344,RRab,0,BKDra,10.003,9.997,0.003,0.003,0.704,0.275,0.59208,-1.95,0.044
294.51409,-60.61101,RRab,0,BNPav,11.233,11.230,0.006,0.006,0.672,0.233,0.56712,-1.32,0.084
299.50027,-65.73624,RRab,0,BPPav,nan,11.311,nan,0.005,1.020,0.137,0.52708,-1.48,0.065
354.63709,-9.31878,RRab,0,BRAqr,10.294,10.313,0.006,0.007,0.825,0.145,0.48192,-0.74,0.028
222.93602,60.06904,RRab,0,BTDra,10.410,10.420,0.003,0.004,0.324,0.087,0.58868,-1.75,0.010
330.72498,-21.52568,RRab,1,BVAqr,9.996,9.995,0.005,0.005,0.921,0.122,0.36440,-1.42,0.033
174.50848,16.54333,RRc,0,BXLeo,10.663,10.679,0.006,0.006,0.533,0.136,0.36281,-1.28,0.027
233.81973,-24.33689,RRc,0,CGLib,10.129,10.128,0.005,0.005,0.696,0.281,0.30682,-1.19,0.218
325.31993,24.77345,RRab,0,CGPeg,9.853,9.862,0.005,0.005,1.437,0.457,0.46717,-0.50,0.075
28.78455,43.76568,RRab,0,CIAnd,10.976,10.979,0.004,0.005,0.379,0.125,0.48471,-0.69,0.067
39.27454,-42.96331,RRc,0,CSEri,8.098,8.111,0.004,0.004,2.157,0.078,0.31130,-1.41,0.021
123.13255,2.83469,RRab,0,DDHya,11.101,11.105,0.006,0.007,0.386,0.250,0.50185,-0.97,0.024
349.82189,-24.21640,RRab,0,DNAqr,9.912,9.918,0.005,0.008,0.529,0.102,0.63369,-1.66,0.026
311.86821,12.46411,RRab,0,DXDel,8.633,8.658,0.004,0.005,1.661,0.072,0.47258,-0.39,0.135
230.60574,-40.92680,RRab,0,FWLup,7.643,7.658,0.005,0.004,2.743,0.090,0.48415,-0.20,0.182
110.14817,-46.70836,RRab,0,HHPup,9.879,9.886,0.003,0.003,1.193,0.054,0.39073,-0.50,0.178
116.19509,-13.09898,RRab,0,HKPup,9.863,9.859,0.005,0.004,0.528,0.120,0.73431,-1.11,0.358
181.19667,-27.67889,RRab,1,IKHya,8.739,8.735,0.005,0.005,1.247,0.152,0.65040,-1.24,0.068
275.65822,32.95920,RRab,0,IOLyr,10.492,10.492,0.004,0.004,0.594,0.073,0.57714,-1.14,0.067
270.76783,-52.72253,RRab,0,MSAra,nan,10.601,nan,0.005,0.740,0.303,0.52490,-1.48,0.124
285.55032,-46.65384,RRc,0,MTTel,8.053,8.077,0.006,0.004,1.427,0.169,0.31687,-1.85,0.061
110.38971,30.88319,RRab,1,RRGem,10.227,10.224,0.007,0.006,0.742,0.118,0.39735,-0.29,0.068
291.36568,42.78354,RRab,1,RRLyr,6.498,6.436,0.007,0.009,3.639,0.086,0.56686,-1.39,0.103
218.38841,31.75461,RRab,1,RSBoo,9.414,9.438,0.004,0.005,1.516,0.140,0.37738,-0.36,0.014
15.16803,-15.95777,RRab,1,RUCet,10.531,10.544,0.006,0.008,0.734,0.104,0.58624,-1.66,0.024
18.60892,24.41549,RRc,1,RUPsc,9.070,9.078,0.004,0.004,1.435,0.155,0.39028,-1.75,0.047
0.70068,-24.94537,RRab,0,RUScl,9.140,9.149,0.005,0.009,1.522,0.157,0.49338,-1.27,0.021
315.37038,-15.22992,RRab,1,RVCap,9.971,9.975,0.005,0.009,0.275,0.127,0.44779,-1.61,0.053
33.81222,-10.80029,RRab,1,RVCet,9.574,9.587,0.004,0.004,0.947,0.182,0.62342,-1.60,0.031
244.85760,29.71312,RRc,0,RVCrB,10.476,10.482,0.004,0.004,0.498,0.142,0.33157,-1.69,0.043
206.63079,-84.40171,RRab,0,RVOct,9.451,nan,0.004,nan,1.135,0.084,0.57119,-1.71,0.174
203.32516,53.98721,RRab,1,RVUMa,9.736,9.739,0.004,0.004,0.741,0.082,0.46803,-1.20,0.019
139.77514,29.06533,RRab,1,RWCnc,10.675,10.678,0.005,0.005,0.742,0.652,0.54724,-1.67,0.022
248.88163,57.83973,RRab,1,RWDra,10.183,10.190,0.006,0.005,0.997,0.183,0.57369,-1.28,0.029
8.40939,-15.48769,RRab,1,RXCet,11.233,11.241,0.005,0.005,0.419,0.079,0.59371,-1.70,0.079
93.31143,-37.25012,RRab,1,RXCol,9.788,9.790,0.003,0.003,1.535,0.249,0.47883,-0.91,0.029
72.43448,-15.74122,RRab,0,RXEri,10.725,10.717,0.005,0.005,0.440,0.125,0.56348,-1.83,0.113
78.78262,-41.62815,RRab,1,RYCol,10.621,10.615,0.004,0.004,0.462,0.150,0.51060,-1.36,0.031
324.03878,-77.30388,RRab,0,RYOct,10.420,10.428,0.005,0.005,0.649,0.114,0.56739,-1.84,0.015
37.13525,-8.35837,RRab,0,RZCet,10.539,10.546,0.006,0.008,0.425,0.174,0.58665,-1.91,0.018
206.26231,32.65464,RRab,0,RZCVn,10.847,10.850,0.006,0.006,0.377,0.079,0.47850,-1.37,0.007
188.19002,27.02921,RRab,0,SCom,9.121,9.149,0.006,0.010,1.694,0.289,0.49542,-0.94,0.015
207.06647,39.90066,RRab,0,SSCVn,9.864,9.879,0.005,0.005,1.134,0.493,0.62629,-1.79,0.020
31.96671,-26.86634,RRab,1,SSFor,9.721,9.703,0.004,0.004,0.903,0.144,0.62184,-1.60,0.329
173.47695,-0.03345,RRab,0,SSLeo,9.816,9.822,0.004,0.004,0.689,0.184,0.62227,-1.76,0.020
328.39724,-82.77896,RRab,1,SSOct,10.145,10.149,0.005,0.005,0.370,0.164,0.59893,-1.10,0.025
232.66337,35.78448,RRab,1,STBoo,10.414,10.428,0.004,0.005,0.224,0.213,0.32906,-1.07,0.014
199.46383,20.78062,RRab,0,STCom,10.412,10.417,0.015,0.009,0.722,0.178,0.47794,-1.17,0.044
209.39183,29.85793,RRc,0,STCVn,10.536,10.542,0.005,0.005,0.874,0.414,0.41084,-0.67,0.042
174.63613,10.56144,RRab,0,STLeo,8.594,8.580,0.004,0.004,1.430,0.144,0.66036,-1.80,0.010
216.91279,-0.90168,RRab,0,STVir,8.546,8.551,0.004,0.004,1.336,0.122,0.71380,-1.70,0.092
174.48536,67.32941,RRab,0,SUDra,10.489,10.503,0.005,0.004,0.440,0.181,0.37738,-1.77,0.015
47.96717,-11.35412,RRab,0,SVEri,8.475,8.479,0.005,0.004,1.765,0.120,0.44226,-0.24,0.045
187.62693,-26.04747,RRab,1,SVHya,10.018,10.019,0.006,0.009,0.761,0.081,0.45928,-1.63,0.085
26.24859,-30.05942,RRc,0,SVScl,9.284,9.290,0.004,0.004,1.009,0.083,0.56961,-1.12,0.015
5.92951,29.40093,RRab,1,SWAnd,10.580,10.584,0.005,0.006,0.637,0.144,0.53577,-1.87,0.053
318.82421,0.07612,RRab,0,SWAqr,9.829,9.836,0.004,0.004,0.772,0.127,0.60531,-1.66,0.014
184.44397,69.51059,RRab,0,SWDra,10.046,10.076,0.004,0.004,0.415,0.200,0.30717,-1.81,0.012
324.03501,3.23037,RRab,0,SXAqr,10.626,10.621,0.006,0.007,0.713,0.149,0.50116,-1.46,0.044
52.59331,-36.05378,RRab,0,SXFor,9.920,9.940,0.006,0.010,0.801,0.244,0.56348,-1.57,0.064
201.55557,56.25696,RRc,0,SXUMa,8.567,8.566,0.007,0.005,1.529,0.248,0.59742,-1.56,0.018
118.43102,19.27320,RRab,0,SZGem,8.602,8.610,0.005,0.005,1.468,0.172,0.55767,-1.51,0.023
128.22975,13.19110,RRab,1,TTCnc,10.171,10.189,0.004,0.004,0.756,0.085,0.31259,-2.44,0.010
135.78195,44.58541,RRab,0,TTLyn,10.715,10.704,0.004,0.004,0.526,0.106,0.58463,-2.33,0.040
172.45171,30.06710,RRab,0,TUUMa,10.123,10.131,0.004,0.005,0.716,0.089,0.53233,-1.46,0.015
214.15240,42.35978,RRc,1,TVBoo,10.216,10.220,0.004,0.003,0.649,0.167,0.39956,-0.69,0.043
230.58931,26.87713,RRab,0,TVCrB,10.721,10.733,0.005,0.005,0.496,0.146,0.48181,-0.66,0.046
221.27477,41.02871,RRab,0,TWBoo,10.336,10.337,0.005,0.005,0.758,0.117,0.50174,-0.95,0.155
268.63002,30.41046,RRab,0,TWHer,10.794,10.812,0.006,0.005,0.837,0.167,0.39163,-0.79,0.064
116.27626,43.11156,RRab,0,TWLyn,10.897,10.913,0.005,0.006,0.460,0.135,0.29274,-1.25,0.016
222.20789,-71.32827,RRab,0,TYAps,9.438,9.435,0.003,0.004,1.159,0.088,0.58154,-1.78,0.034
107.89590,40.77696,RRab,0,TZAur,10.325,10.338,0.004,0.004,0.772,0.214,0.44033,-0.72,0.010
190.01308,27.49887,RRc,0,UCom,10.753,10.787,0.005,0.006,0.539,0.116,0.60615,-1.28,0.023
74.07512,-21.21748,RRab,0,ULep,9.460,9.465,0.006,0.006,1.352,0.174,0.47564,-0.87,0.019
72.52758,-50.65700,RRab,0,UPic,8.169,nan,0.004,nan,2.016,0.074,0.54260,-1.74,0.099
1.02150,-16.99767,RRab,0,UUCet,9.696,9.705,0.004,0.005,0.215,0.118,0.65085,-2.56,0.037
182.14596,-0.45676,RRab,0,UUVir,10.837,10.844,0.005,0.006,0.407,0.103,0.69771,-1.89,0.024
248.10411,-83.90342,RRab,1,UVOct,9.677,9.687,0.005,0.005,0.745,0.110,0.57807,-1.22,0.095
209.69308,12.95160,RRab,0,UYBoo,9.095,9.110,0.006,0.005,0.857,0.131,0.58936,-1.26,0.102
187.61539,40.50879,RRab,0,UZCVn,9.030,9.035,0.005,0.005,1.278,0.261,0.47750,-1.40,0.097
308.13161,0.58518,RRab,0,V341Aql,9.181,9.177,0.005,0.005,1.901,0.297,0.39699,-0.19,0.311
281.98989,-37.73970,RRab,0,V413CrA,9.845,9.837,0.005,0.005,0.803,0.504,0.52117,-1.43,0.084
293.08657,-23.85377,RRab,0,V440Sgr,8.838,8.842,0.006,0.007,1.104,0.132,0.47960,-1.50,0.049
246.17172,-6.54162,RRab,0,V445Oph,10.030,10.040,0.005,0.005,1.113,0.190,0.51095,-0.84,0.017
208.81160,-43.24032,RRab,0,V499Cen,9.590,9.584,0.005,0.005,0.904,0.097,0.45538,-1.58,0.049
317.87416,-45.07491,RRab,0,VInd,nan,10.760,nan,0.007,0.697,0.094,0.63735,-2.25,0.018
19.56250,-39.21261,RRab,0,VWScl,10.048,10.033,0.006,0.008,1.090,0.200,0.53392,-1.34,0.182
247.66979,18.36691,RRab,0,VXHer,10.470,10.473,0.004,0.004,0.813,0.203,0.44033,-1.02,0.030
23.84878,-35.12861,RRab,0,VXScl,11.022,11.040,0.006,0.006,-0.076,0.193,0.30646,-1.80,0.038
237.82077,-15.75115,RRab,0,VYLib,10.464,10.472,0.006,0.006,0.909,0.137,0.41198,-0.54,0.050
258.26659,35.97854,RRab,0,VZHer,9.338,9.340,0.004,0.005,1.276,0.090,0.55180,-1.22,0.004
355.56802,24.91610,RRc,0,VZPeg,10.293,10.300,0.004,0.005,0.719,0.107,0.64221,-1.57,0.021
171.62345,-17.91441,RRab,0,WCrt,9.544,9.561,0.005,0.005,0.828,0.078,0.57435,-1.48,0.068
211.61649,37.82811,RRab,0,WCVn,10.535,10.537,0.005,0.005,0.418,0.117,0.58854,-0.98,0.108
14.54050,-63.39574,RRab,0,WTuc,9.601,9.606,0.005,0.005,0.593,0.193,0.53775,-1.39,0.081
154.02078,-29.72866,RRab,0,WYAnt,7.861,7.867,0.005,0.004,2.025,0.070,0.65115,-2.43,0.208
269.05132,-57.16220,RRab,0,WYPav,10.122,10.126,0.007,0.005,0.633,0.304,0.73279,-2.00,0.028
153.35051,-13.13825,RRab,0,WZHya,10.010,10.026,0.005,0.008,0.773,0.122,0.51722,-1.33,0.085
47.12897,10.44552,RRab,0,XAri,10.832,10.834,0.004,0.005,0.712,0.158,0.58732,-1.06,0.145
177.23426,-10.44141,RRab,1,XCrt,8.623,8.627,0.003,0.003,1.563,0.075,0.46653,-1.44,0.127
122.11754,-16.53325,RRab,0,XXPup,9.088,9.101,0.003,0.003,1.428,0.042,0.47652,-0.79,0.076
223.02216,-79.67955,RRab,0,XZAps,10.306,10.339,0.006,0.007,0.535,0.153,0.27345,-1.06,0.066
293.12274,56.38809,RRab,1,XZCyg,10.080,10.082,0.005,0.005,1.050,0.121,0.58692,-1.10,0.096


==> table2.csv <==
name,distance,distance_uncertainty
RRLyr,265.8,10.7
FWLup,369.4,19.1
CSEri*,475.3,29.8
SWAnd,536.3,29.8
XAri,543.1,39.2
MTTel*,548.0,44.1
DXDel,596.8,33.9
XZCyg,639.8,39.2
V445Oph,667.7,48.3
TUUMa,693.6,40.9
TTLyn,701.4,42.9
AVPeg,713.9,48.5
VInd,738.9,45.8
SUDra,751.8,49.2
XZDra,752.6,44.9
RSBoo,758.3,55.6
SVEri,762.0,50.8
IKHya,769.3,48.2
V440Sgr,777.8,49.5
SSFor,794.6,49.1
RUScl,811.1,53.2
BHPeg,837.4,56.1
RUPsc*,839.2,57.6
V413CrA,885.6,52.8
UUVir,897.6,56.0
SWDra,929.1,54.3
WCVn,931.9,57.5
HHPup,954.0,68.0
AEBoo*,992.4,76.1
VXHer,1004.7,69.9
ABUMa,1028.3,71.0
ANSer,1036.9,72.1
CGPeg,1038.3,63.6
ULep,1045.3,69.1
RYCol,1048.6,65.2
RVUMa,1062.5,66.2
WZHya,1075.2,64.0
BVAqr,1075.7,92.9
WYAnt,1087.8,65.0
V341Aql,1128.5,67.3
RRGem,1134.7,74.0
RVCet,1147.3,72.9
V499Cen,1171.7,72.2
CGLib*,1175.7,84.9
TWHer,1178.0,79.2
SSOct,1190.4,75.1
VWScl,1207.2,73.5
AACMi,1213.0,79.8
RVCap,1224.5,92.3
SWAqr,1226.8,87.4
AFVel,1233.9,79.4
YZCap*,1243.9,99.3
SXUMa*,1248.9,105.8
XXPup,1262.7,76.3
VYLib,1271.7,77.6
SXFor,1280.9,80.6
TTCnc,1287.1,79.4
UPic,1291.9,81.4
STBoo,1301.4,83.7
WCrt,1304.3,87.7
BRAqr,1327.3,80.3
ZMic,1327.5,85.1
SSLeo,1337.2,88.4
HKPup,1339.0,104.2
TVBoo*,1352.4,134.4
TWBoo,1362.0,83.4
DNAqr,1364.9,87.1
STVir,1365.0,92.4
ARHer,1365.8,89.1
TYAps,1383.1,82.6
UYBoo,1384.9,102.4
BKDra,1398.1,93.5
STCVn*,1403.1,90.8
VZHer,1405.4,92.9
STCom,1408.2,87.3
AMVir,1413.2,88.2
RXCet,1415.0,87.0
ATVir,1427.7,90.3
BBEri,1430.4,86.3
STLeo,1440.2,89.9
RVCrB*,1507.2,115.4
TZAur,1518.9,111.6
BCDra,1597.4,115.0
TWLyn,1600.4,96.9
WTuc,1607.5,105.1
IOLyr,1612.6,97.8
SVScl*,1623.1,112.4
XCrt,1634.3,121.6
WYPav,1637.5,102.3
SZGem,1653.9,105.8
RZCet,1654.6,102.6
BXLeo*,1654.9,104.3
RZCVn,1656.2,108.9
MSAra,1669.3,103.9
UCom*,1672.4,131.9
BTDra,1673.9,108.8
AFVir,1681.5,107.6
AMTuc*,1686.0,105.1
AUVir*,1711.5,120.6
SXAqr,1732.9,118.1
RUCet,1742.2,110.6
AVVir,1752.4,117.2
SCom,1787.3,119.2
SSCVn,1793.9,118.4
CIAnd,1797.8,109.2
RWCnc,1801.0,115.9
XZAps,1874.2,117.8
RYOct,1874.4,123.4
UUCet,1911.6,119.5
VZPeg*,1914.0,166.9
TVCrB,1977.3,150.2
DDHya,1984.6,119.5
VXScl,2095.6,153.8
UZCVn,2199.3,157.2
AXLeo,2246.9,166.0
BNPav,2278.0,138.5
BPPav,2332.3,142.1
RXCol,2412.7,156.1



